Observability Analysis for Large-Scale Power Systems Using Factor Graphs

The state estimation algorithm estimates the values of the state variables based on the measurement model described as the system of equations. Prior to applying the state estimation algorithm, the existence and uniqueness of the solution of the underlying system of equations is determined through the observability analysis. If a unique solution does not exist, the observability analysis defines observable islands and further defines an additional set of equations (measurements) needed to determine a unique solution. For the first time, we utilise factor graphs and Gaussian belief propagation algorithm to define a novel observability analysis approach. The observable islands and placement of measurements to restore observability are identified by following the evolution of variances across the iterations of the Gaussian belief propagation algorithm over the factor graph. Due to sparsity of the underlying power network, the resulting method has the linear computational complexity (assuming a constant number of iterations) making it particularly suitable for solving large-scale systems. The method can be flexibly matched to distributed computational resources, allowing for determination of observable islands and observability restoration in a distributed fashion. Finally, we discuss performances of the proposed observability analysis using power systems whose size ranges between 1354 and 70000 buses.

==> figure/plot1/NumericalTime_18_33_1354.txt <==
7	85.3656440625139	98.6376673116363	103.271918345983	107.496334853672	120.777273224642

==> figure/plot1/NumericalTime_18_33_2000.txt <==
10	131.147771683049	151.034608770565	159.094178376963	164.326963849406	184.198296465345

==> figure/plot1/NumericalTime_2_17_1354.txt <==
1	28.9519569728095	75.3989293925047	81.3673687650929	107.089278109029	154.621477525271

==> figure/plot1/NumericalTime_2_17_2000.txt <==
4	21.3939541667015	116.278266218739	129.084355655717	179.536461250232	274.111263432539

==> figure/plot1/TopologicalTime_18_33_1354.txt <==
8	0.388818464381720	0.472098151941548	0.499661657881598	0.527903657804301	0.611596003897385

==> figure/plot1/TopologicalTime_18_33_2000.txt <==
11	0.335813335021845	0.424222353770931	0.455799683815295	0.483354734342354	0.571584771876346

==> figure/plot1/TopologicalTime_2_17_1354.txt <==
2	0.297701798892989	0.476421747895556	0.533942537090686	0.600679155214813	0.786837165007305

==> figure/plot1/TopologicalTime_2_17_2000.txt <==
5	0.287819517748111	0.435232501631052	0.479685429206588	0.536857383468884	0.689283446113804

==> figure/plot2/TopologicalTime_18_33_10k.txt <==
5	0.590212519397140	0.855090561353469	0.931144291754757	1.03235701667922	1.29803662246647

==> figure/plot2/TopologicalTime_18_33_25k.txt <==
6	0.595556783932825	1.04157751269871	1.20823747006425	1.33930287829301	1.78554989077425

==> figure/plot2/TopologicalTime_18_33_70k.txt <==
7	0.952532808071180	1.58983253477777	1.79566454962343	2.01592178133587	2.65479798085789

==> figure/plot2/TopologicalTime_2_17_10k.txt <==
1	0.268480196693407	0.651729929490949	0.771585256138865	0.907401877475627	1.29079192313067

==> figure/plot2/TopologicalTime_2_17_25k.txt <==
2	0.271097041231970	0.756706849675273	0.911168571357687	1.09030960736721	1.59066392545329

==> figure/plot2/TopologicalTime_2_17_70k.txt <==
3	0.536501716819238	0.999258652776582	1.18852393107484	1.37415542296987	1.93647402619455

==> figure/plot3/korres_10_17.txt <==
3	1.99211967754750	3.35076750304819	3.80903815280803	4.26810227560165	5.61595104796700

==> figure/plot3/korres_18_25.txt <==
5	1.38104425986494	2.21564222855389	2.47766537356638	2.77558866033583	3.61138471249857

==> figure/plot3/korres_26_33.txt <==
7	1.14810166300596	1.57964170575142	1.71352174350973	1.87004922167259	2.30362093835978

==> figure/plot3/korres_2_9.txt <==
1	3.78713716562322	4.95000210781168	5.41436155350657	5.72530058091595	6.88701532825605
